First Doppler Limits on Binary Planets and Exomoons in the HR 8799 System

We place the first constraints on binary planets and exomoons from Doppler monitoring of directly imaged exoplanets. We model radial velocity observations of HR 8799 b, c, and d from Ruffio et al. (2021) and determine upper limits on the $m\sin{i}$ of short-period binary planets and satellites. At 95% confidence, we rule out companions orbiting the three planets more massive than $m\sin{i} = 2 M_J$ with orbital periods shorter than 5 days. We achieve our tightest constraints on moons orbiting HR 8799 c, where with 95% confidence we rule out out edge-on Jupiter-mass companions in periods shorter than 5 days and edge-on half-Jupiter-mass moons in periods shorter than 1 day. These radial velocity observations come from spectra with resolution 20 times lower than typical radial velocity instruments and were taken using a spectrograph that was designed before the first directly imaged exoplanet was discovered. Similar datasets from new and upcoming instruments will probe significantly lower exomoon masses.

==> moonlimits.csv <==
,Moon Orbital Period (days),1 sigma limits planet b (M_jup),2 sigma limits planet b (M_jup),3 sigma limits planet b (M_jup),1 sigma limits planet c (M_jup),2 sigma limits planet c (M_jup),3 sigma limits planet c (M_jup),1 sigma limits planet d (M_jup),2 sigma limits planet d (M_jup),3 sigma limits planet d (M_jup)
0,0.01,0.097,0.141,0.229,0.057,0.139,0.244,0.075,0.23,0.54
1,0.03,0.107,0.202,0.353,0.078,0.229,0.334,0.11,0.313,0.979
2,0.05,0.137,0.318,0.439,0.07,0.286,0.515,0.239,0.415,0.879
3,0.07,0.162,0.264,0.401,0.1,0.264,0.994,0.186,0.45,1.124
4,0.09,0.196,0.319,0.529,0.084,0.255,0.597,0.202,0.515,1.392
5,0.11,0.248,0.308,0.684,0.096,0.256,0.492,0.221,0.554,1.074
6,0.13,0.164,0.337,0.621,0.11,0.254,0.522,0.245,0.643,1.595
7,0.15,0.249,0.426,1.032,0.13,0.302,0.605,0.21,0.544,1.321
8,0.17,0.252,0.431,0.758,0.21,0.379,0.614,0.27,0.654,1.359
9,0.19,0.285,0.452,0.618,0.163,0.595,0.601,0.299,0.86,5.241
10,0.21,0.192,0.432,0.713,0.134,0.347,0.607,0.257,0.64,1.666
11,0.23,0.505,0.505,0.632,0.132,0.317,0.815,0.33,0.795,1.687
12,0.25,0.343,0.54,0.971,0.169,0.45,0.97,0.34,0.687,2.439
13,0.27,0.228,0.459,0.674,0.138,0.318,0.717,0.25,0.62,1.822
14,0.29,0.271,0.497,0.775,0.182,0.346,0.893,0.261,0.601,1.532
15,0.31,0.349,0.525,0.726,0.137,0.378,0.732,0.284,0.725,2.168
16,0.33,0.359,0.555,1.202,0.244,0.712,0.937,0.529,2.311,2.909
17,0.35,0.234,0.636,3.634,0.203,0.44,1.082,0.245,0.585,1.295
18,0.37,0.218,0.473,1.1,0.147,0.382,0.959,0.253,0.608,1.82
19,0.39,0.269,0.526,1.007,0.187,0.428,0.99,0.285,0.682,1.981
20,0.41,0.278,0.474,0.83,0.168,0.589,0.767,0.243,0.635,1.718
21,0.43,0.298,0.523,0.95,0.171,0.38,0.679,0.312,0.806,2.309
22,0.45,0.393,0.539,0.958,0.151,0.389,0.941,0.373,0.79,1.924
23,0.47,0.352,0.864,1.073,0.17,0.405,0.912,0.335,0.783,1.923
24,0.49,0.442,0.745,1.427,0.206,0.537,0.991,0.55,1.256,2.694
25,0.51,0.37,0.827,1.658,0.5,1.704,1.998,0.451,1.131,3.023
26,0.53,0.249,0.598,1.225,0.209,0.585,0.825,0.266,0.838,2.094
27,0.55,0.248,0.535,1.327,0.202,0.432,0.937,0.297,0.772,2.309
28,0.57,0.262,0.517,0.913,0.206,0.619,1.259,0.261,0.746,2.389
29,0.59,0.255,0.564,1.267,0.182,0.396,0.86,0.307,0.684,2.93
30,0.61,0.362,0.619,0.947,0.185,0.387,0.949,0.319,0.835,2.408
31,0.63,0.4,0.75,0.965,0.19,0.402,0.775,0.333,0.944,2.405
32,0.65,0.379,0.771,1.03,0.212,0.482,1.047,0.384,1.19,1.896
33,0.67,0.454,0.648,1.033,0.212,0.488,1.473,0.385,1.149,3.801
34,0.69,0.31,0.607,1.036,0.231,0.656,1.526,0.295,0.745,2.32
35,0.71,0.311,0.621,1.038,0.196,0.483,1.25,0.356,0.755,2.263
36,0.73,0.345,0.613,1.098,0.188,0.448,1.205,0.34,0.811,2.599
37,0.75,0.309,0.553,0.886,0.187,0.44,1.696,0.333,0.857,3.541
38,0.77,0.377,0.567,0.951,0.208,0.538,0.908,0.367,1.155,4.048
39,0.79,0.382,0.604,0.988,0.202,0.44,0.865,0.354,0.861,2.941
40,0.81,0.423,0.643,1.253,0.225,0.56,0.964,0.405,0.995,3.06
41,0.83,0.396,0.918,1.112,0.23,0.528,1.034,0.424,1.127,3.921
42,0.85,0.435,0.767,1.2,0.218,0.491,1.113,0.432,0.977,2.239
43,0.87,0.451,0.75,1.071,0.222,0.587,1.333,0.341,0.851,2.302
44,0.89,0.673,1.131,1.302,0.235,0.832,1.297,0.368,0.876,3.147
45,0.91,0.459,1.009,1.349,0.271,0.541,1.457,0.405,1.176,4.169
46,0.93,0.594,1.033,1.599,0.253,0.682,1.063,0.558,1.686,3.978
47,0.95,0.442,1.086,1.445,0.235,0.604,7.842,0.81,2.106,3.148
48,0.97,0.61,1.144,1.326,0.269,0.782,1.372,0.977,4.201,19.577
49,0.99,0.63,1.366,1.663,0.251,0.653,2.008,0.916,4.691,7.569
50,1.01,0.539,1.154,3.663,0.315,0.715,2.18,1.421,4.376,5.698
51,1.03,0.447,0.915,1.574,0.284,0.767,1.207,1.555,4.423,4.423
52,1.05,0.428,0.894,1.769,0.378,0.812,2.866,0.628,1.597,6.981
53,1.07,0.339,0.799,1.632,0.27,0.719,1.159,0.501,1.21,3.915
54,1.09,0.385,1.081,1.448,0.261,0.801,1.411,0.46,1.377,4.733
55,1.11,0.381,0.923,1.658,0.259,0.673,1.532,0.407,0.969,3.241
56,1.13,0.345,0.82,1.353,0.246,0.565,1.76,0.356,0.829,3.262
57,1.15,0.552,1.074,1.721,0.264,0.617,1.484,0.395,0.905,2.566
58,1.17,0.369,0.848,1.412,0.238,0.59,1.297,0.368,0.913,3.872
59,1.19,0.379,0.744,2.009,0.254,0.569,1.029,0.426,1.018,3.925
60,1.21,0.376,0.968,1.293,0.245,0.579,1.636,0.438,1.144,3.649
61,1.23,0.365,0.796,1.725,0.212,0.516,1.083,0.499,1.21,2.785
62,1.25,0.398,0.773,1.294,0.296,0.715,1.56,0.494,1.401,3.471
63,1.27,0.355,0.73,1.259,0.24,0.603,1.339,0.396,1.03,2.744
64,1.29,0.384,0.826,1.456,0.259,0.671,1.245,0.401,1.158,3.887
65,1.31,0.373,0.829,1.299,0.224,0.553,1.264,0.369,1.013,3.785
66,1.33,0.412,0.761,1.616,0.259,0.74,1.391,0.384,0.998,4.425
67,1.35,0.386,0.704,1.158,0.234,0.636,3.3,0.361,1.066,3.899
68,1.37,0.403,0.868,1.408,0.242,0.565,1.428,0.388,0.964,3.066
69,1.39,0.425,0.783,1.357,0.26,0.647,1.506,0.413,1.133,4.209
70,1.41,0.398,0.819,1.346,0.262,0.551,1.359,0.373,1.001,2.93
71,1.43,0.472,0.831,1.529,0.237,0.557,1.24,0.384,1.127,5.17
72,1.45,0.444,0.742,1.228,0.239,0.53,1.115,0.445,1.124,5.114
73,1.47,0.432,0.743,1.176,0.259,0.573,1.225,0.4,0.954,3.399
74,1.49,0.429,0.905,1.281,0.252,0.555,1.615,0.403,1.041,3.433
75,1.51,0.465,0.816,1.287,0.232,0.602,1.359,0.438,1.083,3.827
76,1.53,0.418,0.737,1.234,0.272,0.695,1.556,0.41,0.975,3.541
77,1.55,0.439,0.763,1.405,0.236,0.57,1.399,0.501,1.123,3.832
78,1.57,0.586,0.862,1.424,0.253,0.57,1.498,0.485,1.297,4.133
79,1.59,0.441,0.96,1.383,0.242,0.59,1.337,0.454,1.104,3.277
80,1.61,0.475,0.776,1.468,0.251,0.59,1.828,0.475,1.103,5.019
81,1.63,0.508,0.804,1.255,0.241,0.61,1.239,0.539,1.408,6.822
82,1.65,0.501,0.783,1.471,0.269,0.717,1.42,0.449,1.205,4.4
83,1.67,0.49,0.847,1.257,0.273,0.607,1.349,0.477,1.025,2.915
84,1.69,0.863,1.605,1.605,0.267,0.699,1.646,0.483,1.189,3.862
85,1.71,0.551,0.798,1.374,0.286,0.662,1.633,0.464,1.224,5.142
86,1.73,0.427,0.87,1.428,0.276,0.599,1.465,0.443,1.082,3.266
87,1.75,0.509,0.94,1.484,0.282,0.644,1.874,0.432,1.053,3.663
88,1.77,0.463,1.079,1.516,0.274,0.759,1.519,0.497,1.186,4.374
89,1.79,0.569,1.035,1.723,0.26,0.627,1.445,0.491,1.166,3.464
90,1.81,0.429,0.873,2.06,0.265,0.665,1.297,0.476,1.197,3.403
91,1.83,0.603,1.033,1.797,0.314,0.773,1.869,0.477,1.269,3.75
92,1.85,0.409,0.879,1.536,0.255,0.665,1.87,0.55,1.513,4.781
93,1.87,0.537,0.988,2.164,0.302,0.782,1.915,0.539,1.433,4.753
94,1.89,0.529,0.98,1.644,0.285,0.99,1.555,0.593,1.568,4.254
95,1.91,0.625,0.947,1.444,0.271,0.711,1.876,0.568,1.505,5.206
96,1.93,0.511,0.881,1.797,0.281,0.736,1.938,0.598,1.494,3.685
97,1.95,0.622,1.335,2.318,0.268,0.742,1.562,0.658,1.706,6.151
98,1.97,0.506,0.861,1.731,0.29,0.701,1.566,0.641,2.038,5.475
99,1.99,0.46,0.9,1.408,0.304,0.926,1.994,0.661,1.592,4.055
100,2.01,0.495,1.118,2.017,0.257,0.631,1.588,0.629,2.323,8.02
101,2.03,0.506,0.988,1.665,0.313,0.771,1.493,0.525,1.443,4.299
102,2.05,0.65,1.797,1.797,0.292,0.752,1.858,0.73,2.123,5.976
103,2.07,0.497,1.125,1.706,0.316,1.084,1.54,0.597,1.677,19.451
104,2.09,0.474,0.931,2.672,0.272,1.036,2.431,0.523,1.365,4.296
105,2.11,0.526,1.061,1.713,0.337,0.812,1.45,0.501,1.443,5.388
106,2.13,0.452,0.959,2.604,0.277,0.742,1.577,0.501,1.414,4.552
107,2.15,0.493,1.112,2.109,0.326,0.804,2.396,0.571,1.335,4.526
108,2.17,0.52,0.915,1.609,0.372,1.272,1.717,0.535,1.462,5.799
109,2.19,0.445,0.851,1.978,0.331,0.901,1.961,0.512,1.292,3.762
110,2.21,0.584,1.083,1.69,0.285,0.794,1.44,0.479,1.132,4.339
111,2.23,0.479,0.909,1.587,0.331,0.839,1.693,0.458,1.195,4.318
112,2.25,0.568,1.02,1.776,0.311,0.779,2.1,0.483,1.399,6.001
113,2.27,0.599,0.94,1.66,0.347,1.018,1.796,0.468,1.212,4.31
114,2.29,0.458,0.852,1.9,0.319,0.747,4.916,0.504,1.29,4.192
115,2.31,0.589,1.128,1.765,0.276,0.745,1.768,0.495,1.249,5.604
116,2.33,0.536,1.122,1.563,0.32,0.777,4.387,0.485,1.155,5.608
117,2.35,0.487,0.921,1.553,0.303,0.85,2.225,0.457,1.156,3.608
118,2.37,0.677,1.214,1.735,0.329,0.738,1.733,0.46,1.176,3.762
119,2.39,0.51,0.964,1.876,0.311,0.908,4.921,0.462,1.271,4.107
120,2.41,0.479,0.929,1.678,0.297,0.695,1.878,0.528,1.248,4.392
121,2.43,0.651,0.965,1.619,0.334,0.819,1.915,0.533,1.357,5.248
122,2.45,0.541,0.936,1.48,0.274,0.65,1.578,0.535,1.304,4.501
123,2.47,0.536,0.848,1.754,0.292,0.634,2.359,0.532,1.222,4.854
124,2.49,0.595,1.096,1.617,0.34,0.855,2.044,0.503,1.284,4.316
125,2.51,0.602,0.953,1.758,0.265,0.745,1.89,0.493,1.279,3.683
126,2.53,0.513,0.937,1.651,0.325,0.738,1.777,0.506,1.198,3.582
127,2.55,0.501,0.955,1.657,0.342,0.792,1.813,0.537,1.338,5.234
128,2.57,0.533,0.957,1.525,0.299,0.721,1.884,0.546,1.412,12.238
129,2.59,0.643,1.1,1.735,0.325,0.757,1.808,0.537,1.583,6.264
130,2.61,0.518,0.957,1.883,0.327,0.837,2.088,0.625,1.494,4.578
131,2.63,0.482,0.965,1.996,0.294,0.727,2.08,0.577,1.43,8.096
132,2.65,0.581,1.026,1.681,0.335,0.714,1.472,0.563,1.37,4.765
133,2.67,0.598,1.035,1.625,0.318,0.768,2.42,0.513,1.253,4.143
134,2.69,0.544,0.949,1.568,0.299,0.743,2.035,0.509,1.315,4.19
135,2.71,0.545,0.966,1.812,0.286,0.699,2.061,0.524,1.345,5.272
136,2.73,0.524,0.992,1.688,0.354,0.742,1.637,0.529,1.361,4.593
137,2.75,0.583,1.07,1.784,0.327,0.704,2.076,0.552,1.349,5.218
138,2.77,0.528,0.937,1.673,0.302,0.76,1.714,0.566,1.453,9.6
139,2.79,0.557,0.968,1.777,0.314,0.745,2.112,0.588,1.446,6.693
140,2.81,0.568,0.978,1.791,0.299,0.689,1.64,0.583,1.52,8.429
141,2.83,0.605,1.023,1.702,0.284,0.712,2.673,0.553,1.421,4.649
142,2.85,0.535,1.007,1.689,0.282,0.729,1.904,0.514,1.307,4.209
143,2.87,0.576,0.95,1.517,0.365,0.766,1.524,0.533,1.229,4.679
144,2.89,0.637,1.011,1.576,0.302,0.666,2.128,0.52,1.321,5.428
145,2.91,0.621,1.023,1.707,0.272,0.69,1.593,0.502,1.362,5.507
146,2.93,0.543,0.945,1.571,0.332,0.812,1.664,0.533,1.301,5.556
147,2.95,0.589,1.031,1.592,0.318,0.851,2.26,0.568,1.412,7.284
148,2.97,0.639,0.971,1.745,0.317,0.687,1.647,0.591,1.491,4.625
149,2.99,0.629,1.044,1.758,0.314,0.72,1.572,0.569,1.434,4.791
150,3.01,0.577,0.97,1.626,0.36,0.771,2.873,0.58,1.662,7.753
151,3.03,0.526,0.936,1.827,0.313,0.683,1.593,0.564,1.52,5.78
152,3.05,0.593,0.996,1.82,0.299,0.696,1.766,0.578,1.459,6.755
153,3.07,0.639,0.975,1.699,0.322,0.713,1.615,0.567,1.529,4.298
154,3.09,0.618,0.983,1.462,0.294,0.688,1.691,0.544,1.406,5.117
155,3.11,0.622,0.987,1.605,0.367,0.787,1.832,0.526,1.329,6.008
156,3.13,0.567,1.021,1.792,0.286,0.688,1.956,0.508,1.344,6.385
157,3.15,0.572,1.047,1.598,0.321,0.772,1.638,0.536,1.282,5.728
158,3.17,0.6,0.999,1.759,0.293,0.731,1.639,0.515,1.3,5.178
159,3.19,0.641,1.107,1.803,0.376,0.81,1.754,0.571,1.435,7.016
160,3.21,0.67,1.037,1.791,0.311,0.81,1.956,0.617,1.614,6.97
161,3.23,0.593,0.996,1.595,0.321,0.79,1.524,0.58,1.578,12.803
162,3.25,0.566,1.005,1.778,0.306,0.781,1.708,0.591,1.642,7.362
163,3.27,0.588,1.073,1.741,0.337,0.783,1.832,0.624,1.749,7.722
164,3.29,0.712,1.066,1.739,0.372,0.835,1.581,0.623,1.676,29.623
165,3.31,0.626,1.067,2.055,0.323,0.732,1.703,0.593,1.738,6.442
166,3.33,0.61,1.067,1.751,0.28,0.824,1.7,0.592,1.565,23.23
167,3.35,0.516,0.958,1.744,0.327,0.801,1.925,0.536,1.452,6.003
168,3.37,0.574,1.03,1.775,0.34,0.777,2.139,0.523,1.54,5.269
169,3.39,0.647,1.087,1.855,0.412,1.103,1.947,0.528,1.374,5.772
170,3.41,0.646,1.106,2.044,0.326,0.809,1.87,0.548,1.388,5.842
171,3.43,0.764,0.993,1.829,0.292,0.752,2.29,0.53,1.422,5.442
172,3.45,0.594,1.034,1.742,0.318,0.791,2.628,0.57,1.48,7.075
173,3.47,0.565,1.023,1.897,0.332,0.778,1.552,0.574,1.523,5.85
174,3.49,0.573,1.069,1.739,0.414,0.849,1.646,0.609,1.626,5.518
175,3.51,0.609,1.117,1.733,0.322,0.76,2.117,0.6,1.641,6.139
176,3.53,0.668,1.107,1.759,0.331,0.76,1.96,0.599,1.764,11.747
177,3.55,0.583,1.159,2.232,0.356,0.752,2.69,0.614,2.003,6.775
178,3.57,0.653,1.051,1.78,0.323,0.76,2.612,0.578,1.724,8.158
179,3.59,0.671,1.117,2.141,0.358,0.831,2.053,0.621,2.103,13.107
180,3.61,0.704,1.2,1.903,0.34,0.758,2.085,0.613,2.008,7.716
181,3.63,0.571,1.075,1.82,0.347,0.901,2.416,0.583,1.838,8.42
182,3.65,0.606,1.059,2.619,0.315,0.806,1.622,0.55,1.576,8.577
183,3.67,0.63,1.112,1.856,0.324,0.768,1.782,0.568,1.589,8.054
184,3.69,0.609,1.102,1.88,0.311,0.846,1.84,0.514,1.471,11.612
185,3.71,0.718,1.181,2.119,0.382,0.892,1.972,0.52,1.431,4.923
186,3.73,0.62,1.13,1.899,0.385,0.885,1.834,0.535,1.453,5.215
187,3.75,0.585,1.17,2.185,0.372,0.938,2.182,0.555,1.493,8.291
188,3.77,0.573,1.041,1.824,0.294,0.768,2.068,0.538,1.458,7.774
189,3.79,0.633,1.107,1.943,0.322,0.779,1.934,0.58,1.59,5.692
190,3.81,0.62,1.102,1.971,0.364,0.881,2.233,0.553,1.573,6.181
191,3.83,0.659,1.161,1.995,0.331,0.82,2.309,0.563,1.747,7.85
192,3.85,0.629,1.234,2.034,0.451,1.019,2.195,0.586,1.845,7.828
193,3.87,0.675,1.255,2.047,0.376,0.823,2.613,0.629,1.668,6.255
194,3.89,0.603,1.09,1.967,0.343,0.815,1.928,0.62,1.931,9.438
195,3.91,0.594,1.104,1.939,0.395,1.14,2.348,0.612,1.845,7.311
196,3.93,0.654,1.129,1.81,0.308,0.838,2.274,0.635,1.898,7.574
197,3.95,0.638,1.148,2.052,0.342,0.776,1.677,0.631,1.775,9.257
198,3.97,0.595,1.104,2.054,0.368,0.9,2.501,0.609,1.968,7.549
199,3.99,0.642,1.147,2.164,0.444,0.92,1.941,0.61,2.0,7.463
200,4.01,0.616,1.177,1.98,0.357,0.834,2.314,0.564,1.814,5.69
201,4.03,0.677,1.221,1.997,0.429,1.317,1.977,0.6,1.673,7.205
202,4.05,0.672,1.156,1.852,0.35,1.001,1.945,0.539,1.607,9.933
203,4.07,0.702,1.191,1.899,0.349,0.874,2.198,0.576,1.762,7.499
204,4.09,0.626,1.14,1.94,0.351,0.884,1.806,0.582,1.689,6.65
205,4.11,0.554,1.067,1.875,0.364,0.928,2.742,0.595,1.578,5.988
206,4.13,0.617,1.195,2.292,0.349,0.806,1.742,0.615,1.707,7.93
207,4.15,0.555,1.123,3.711,0.428,1.048,2.549,0.6,1.673,5.607
208,4.17,0.626,1.19,1.913,0.399,0.982,4.11,0.591,1.453,6.978
209,4.19,0.69,1.227,1.996,0.309,0.802,2.614,0.624,1.741,5.772
210,4.21,0.709,1.177,1.971,0.357,1.036,1.75,0.605,1.596,7.0
211,4.23,0.773,1.404,3.022,0.367,0.844,2.019,0.673,1.703,4.914
212,4.25,0.75,1.28,2.57,0.355,0.918,2.049,0.649,1.658,5.299
213,4.27,0.754,1.364,2.083,0.355,0.793,2.265,0.672,1.804,8.296
214,4.29,0.651,1.217,1.995,0.396,1.126,2.499,0.677,1.756,7.404
215,4.31,0.617,1.197,2.234,0.449,1.228,3.467,0.723,2.138,6.607
216,4.33,0.619,1.182,2.212,0.339,0.88,2.059,0.7,2.173,7.431
217,4.35,0.649,1.162,2.468,0.373,0.956,2.361,0.739,2.388,24.747
218,4.37,0.675,1.175,2.063,0.352,0.868,2.374,0.712,1.836,8.262
219,4.39,0.658,1.192,1.984,0.344,1.122,2.279,0.742,1.987,9.203
220,4.41,0.738,1.281,2.491,0.337,0.803,1.688,0.709,2.087,7.923
221,4.43,0.715,1.232,2.383,0.354,0.797,2.344,0.734,1.947,32.327
222,4.45,0.655,1.266,2.277,0.409,0.976,3.332,0.754,2.272,8.662
223,4.47,0.823,1.943,2.354,0.393,1.012,3.335,0.737,2.124,7.587
224,4.49,0.71,1.219,1.941,0.372,0.842,2.522,0.741,3.547,7.349
225,4.51,0.618,1.237,2.162,0.458,1.197,2.606,0.713,1.969,7.145
226,4.53,0.618,1.208,2.109,0.343,0.787,1.83,0.715,2.715,12.599
227,4.55,0.569,1.201,2.083,0.365,1.019,8.74,0.679,1.971,6.427
228,4.57,0.638,1.242,2.062,0.361,0.871,2.56,0.688,1.904,6.726
229,4.59,0.647,1.28,1.954,0.363,0.912,2.04,0.744,2.849,9.973
230,4.61,0.655,1.196,2.739,0.406,1.374,4.961,0.67,1.865,6.336
231,4.63,0.692,1.283,2.399,0.386,0.862,2.361,0.692,1.859,8.318
232,4.65,0.677,1.402,2.511,0.387,0.884,1.896,0.73,2.099,6.445
233,4.67,0.73,1.224,2.168,0.529,1.347,3.539,0.746,1.765,6.112
234,4.69,0.619,1.249,2.253,0.473,1.055,2.62,0.664,1.688,9.187
235,4.71,0.841,1.418,2.734,0.326,0.811,2.264,0.712,1.863,8.499
236,4.73,0.967,1.905,2.334,0.355,1.051,2.864,0.731,1.958,6.082
237,4.75,0.755,1.542,2.268,0.407,1.41,2.422,0.77,1.91,10.324
238,4.77,0.633,1.184,2.099,0.344,1.059,1.991,0.777,2.028,7.882
239,4.79,0.628,1.171,2.357,0.428,1.447,3.781,0.771,2.269,7.876
240,4.81,0.64,1.229,2.352,0.333,0.799,2.056,0.867,1.864,7.76
241,4.83,0.608,1.265,2.702,0.39,0.933,2.4,0.942,2.307,5.978
242,4.85,0.678,1.235,2.158,0.553,1.307,7.82,0.865,2.338,15.081
243,4.87,0.667,1.256,2.836,0.528,1.196,3.518,0.959,2.169,8.981
244,4.89,0.817,1.479,2.624,0.324,0.778,2.239,1.053,3.431,7.733
245,4.91,0.896,1.785,2.803,0.358,0.855,2.109,0.934,2.303,26.495
246,4.93,0.915,1.514,2.549,0.452,1.305,8.768,0.853,2.526,11.683
247,4.95,0.624,1.263,2.476,0.381,0.979,2.54,0.924,2.129,7.13
248,4.97,0.687,1.369,2.919,0.414,1.148,3.544,0.982,2.597,12.929
249,4.99,0.67,1.375,2.387,0.338,0.921,3.827,0.887,2.262,13.009
250,5.01,0.666,1.306,2.531,0.351,0.813,1.979,0.85,2.306,6.767
251,5.03,0.688,1.434,2.283,0.388,1.005,2.263,0.793,2.611,8.895
252,5.05,0.722,1.323,2.173,0.507,1.656,5.817,0.844,2.831,12.528
253,5.07,0.625,1.228,2.381,0.451,1.081,3.434,0.792,2.071,9.091
254,5.09,0.724,1.339,2.248,0.363,0.914,2.247,0.896,2.198,7.05
255,5.11,0.668,1.329,3.456,0.43,1.125,3.331,0.883,2.491,7.614
256,5.13,0.733,1.329,2.258,0.518,1.338,5.464,0.867,2.789,17.509
257,5.15,0.697,1.401,2.487,0.407,0.919,2.99,0.865,2.631,11.303
258,5.17,0.678,1.334,2.329,0.344,0.901,2.234,1.009,2.72,9.681
259,5.19,0.906,1.857,2.577,0.339,0.934,1.87,0.828,2.529,8.029
260,5.21,0.815,1.576,2.328,0.349,0.946,3.6,0.757,2.178,8.064
261,5.23,0.711,1.459,2.357,0.396,0.918,2.4,0.958,3.079,9.649
262,5.25,0.674,1.18,2.072,0.44,1.129,4.525,0.765,2.191,9.055
263,5.27,0.631,1.324,2.243,0.443,1.274,5.5,0.963,2.683,7.55
264,5.29,0.653,1.376,2.775,0.367,0.88,2.707,0.875,2.308,6.269
265,5.31,0.971,1.745,4.33,0.415,1.0,2.467,0.913,2.947,5.927
266,5.33,0.671,1.403,2.608,0.506,1.285,3.035,0.787,1.847,56.992
267,5.35,0.735,1.41,2.376,0.725,1.479,7.489,0.818,1.872,8.87
268,5.37,0.594,1.4,2.253,0.413,1.018,2.741,0.86,2.013,7.482
269,5.39,0.681,1.312,2.491,0.318,0.775,2.453,0.831,2.188,6.382
270,5.41,0.653,1.369,2.687,0.333,0.811,1.987,0.812,1.902,6.151
271,5.43,0.687,1.447,2.212,0.445,1.119,2.65,0.838,2.159,7.831
272,5.45,0.7,1.284,2.509,0.398,1.056,2.412,0.929,2.182,6.1
273,5.47,0.621,1.317,2.543,0.381,1.028,2.763,0.828,2.105,8.24
274,5.49,0.746,1.404,2.922,0.421,1.207,3.057,0.853,2.098,8.29
275,5.51,0.684,1.888,2.856,0.37,0.928,4.51,0.814,2.184,7.514
276,5.53,0.939,1.921,3.37,0.379,0.846,2.297,0.929,2.232,9.033
277,5.55,1.306,2.295,3.212,0.43,1.039,3.181,0.916,2.272,7.032
278,5.57,1.12,1.679,2.937,0.723,1.699,3.161,0.936,2.427,7.754
279,5.59,0.602,1.332,2.853,0.604,1.453,4.223,0.862,2.12,7.077
280,5.61,0.781,1.597,3.513,0.462,1.024,3.08,0.814,2.156,6.986
281,5.63,0.643,1.399,2.734,0.331,0.823,1.958,0.922,3.263,10.276
282,5.65,0.662,1.274,2.25,0.388,0.898,2.516,0.907,2.103,6.782
283,5.67,0.799,1.775,9.109,0.501,1.651,3.408,0.882,2.151,26.488
284,5.69,0.744,1.324,2.434,0.432,1.192,4.531,0.842,2.17,13.478
285,5.71,0.728,1.484,2.965,0.453,0.947,2.489,0.838,2.251,6.078
286,5.73,0.548,1.237,2.339,0.351,1.033,3.278,0.824,2.136,11.031
287,5.75,0.722,1.503,2.875,0.368,0.949,2.695,0.835,2.089,7.18
288,5.77,0.651,1.406,2.724,0.372,0.961,2.305,0.832,2.249,5.749
289,5.79,0.789,1.607,2.456,0.353,0.85,2.134,0.814,1.963,6.251
290,5.81,0.907,1.723,2.847,0.474,1.01,4.728,0.795,1.98,6.712
291,5.83,0.583,1.258,2.373,0.498,1.386,4.23,0.74,2.191,8.353
292,5.85,0.922,1.837,2.959,0.587,1.729,4.179,0.902,2.743,7.215
293,5.87,0.773,1.582,2.529,0.432,1.207,6.258,0.763,2.103,13.628
294,5.89,0.611,1.389,2.839,0.403,0.906,2.12,0.779,2.106,9.396
295,5.91,0.839,1.655,3.482,0.434,1.19,3.44,0.769,2.255,9.528
296,5.93,1.412,4.264,5.868,0.472,1.266,4.24,0.806,2.464,8.194
297,5.95,0.59,1.404,2.728,0.681,2.147,3.949,0.75,2.056,6.725
298,5.97,0.825,1.645,2.805,0.38,0.986,2.488,0.72,2.15,7.218
299,5.99,0.718,1.509,3.425,0.419,0.961,2.371,0.737,2.247,23.478
300,6.01,0.606,1.284,2.275,0.358,0.968,2.486,0.724,1.908,8.936
301,6.03,0.789,1.493,3.228,0.378,0.948,3.349,0.73,2.014,7.282
302,6.05,0.635,1.46,2.321,0.422,0.98,2.405,0.726,2.019,7.629
303,6.07,0.702,1.381,3.09,0.353,0.851,2.511,0.709,1.992,9.883
304,6.09,0.886,1.603,3.21,0.484,1.231,2.207,0.765,2.14,7.158
305,6.11,0.607,1.394,2.426,0.428,1.32,6.717,0.716,1.909,9.453
306,6.13,0.785,1.428,3.022,0.5,1.554,2.791,0.789,1.95,9.121
307,6.15,0.732,1.453,2.961,0.429,0.978,2.37,0.737,1.99,7.254
308,6.17,0.752,1.629,2.797,0.401,1.005,3.266,0.788,2.15,12.922
309,6.19,0.585,1.244,2.767,0.474,1.069,3.461,0.784,2.003,8.042
310,6.21,0.886,1.776,2.649,0.579,1.414,3.437,0.802,2.145,9.605
311,6.23,0.705,1.752,6.251,0.703,1.778,4.769,0.771,1.955,8.147
312,6.25,0.861,1.934,3.403,0.685,1.585,5.427,0.775,2.007,11.112
313,6.27,0.829,1.638,3.008,0.389,1.013,4.187,0.756,1.901,5.993
314,6.29,0.632,1.559,3.932,0.409,0.891,2.862,0.774,1.804,7.787
315,6.31,0.65,1.437,3.413,0.332,0.88,2.64,0.795,2.027,12.801
316,6.33,0.624,1.293,3.283,0.401,0.945,2.76,0.763,1.907,6.602
317,6.35,1.126,2.651,3.579,0.5,1.264,3.867,0.775,1.957,7.162
318,6.37,0.9,1.876,3.983,0.483,1.243,3.357,0.775,1.866,9.814
319,6.39,0.789,1.557,2.789,0.366,0.915,3.787,0.769,1.928,7.783
320,6.41,1.133,2.265,6.635,0.557,1.543,2.415,0.808,2.121,12.221
321,6.43,0.573,1.382,3.145,0.449,1.258,5.314,0.842,2.142,6.362
322,6.45,0.898,1.727,2.868,0.415,1.127,12.279,0.792,2.112,7.046
323,6.47,0.661,1.48,2.918,0.381,0.92,2.849,0.783,1.938,6.674
324,6.49,0.775,1.658,4.352,0.37,0.857,2.779,0.787,2.095,7.793
325,6.51,0.63,1.472,2.624,0.459,1.009,2.22,0.753,2.057,12.347
326,6.53,0.813,1.731,3.741,0.755,2.12,11.179,0.804,2.042,9.075
327,6.55,0.72,1.456,2.523,0.778,3.912,5.942,0.793,1.97,9.848
328,6.57,0.741,1.602,2.859,1.139,3.711,5.484,0.822,2.166,56.091
329,6.59,0.719,1.383,2.845,0.555,1.424,4.981,0.79,2.082,8.585
330,6.61,0.784,1.647,2.643,0.405,1.043,2.934,0.766,2.025,11.348
331,6.63,0.657,1.398,3.072,0.381,1.047,2.786,0.728,2.003,7.378
332,6.65,0.727,1.603,2.836,0.359,0.937,2.409,0.75,1.88,12.132
333,6.67,0.692,1.295,2.55,0.48,1.165,2.828,0.802,1.884,7.778
334,6.69,1.157,2.262,8.649,0.547,1.381,3.784,0.794,1.837,12.462
335,6.71,0.536,1.251,2.666,0.719,2.974,8.085,0.753,1.887,7.251
336,6.73,0.969,1.7,3.133,0.379,1.028,3.381,0.702,1.798,7.954
337,6.75,0.675,1.487,2.586,0.52,1.384,3.376,0.71,1.816,9.985
338,6.77,0.965,1.852,3.41,0.416,1.112,3.645,0.732,1.867,6.978
339,6.79,0.572,1.278,2.71,0.405,1.104,5.434,0.76,1.86,6.073
340,6.81,0.909,1.729,3.974,0.357,1.013,2.489,0.71,1.91,8.678
341,6.83,0.695,1.563,3.153,0.423,0.955,2.501,0.714,1.767,8.367
342,6.85,1.151,2.969,8.621,0.395,0.901,2.106,0.773,2.007,6.967
343,6.87,0.588,1.328,2.666,0.401,0.941,2.651,0.756,1.893,7.088
344,6.89,1.174,3.182,8.302,0.75,1.513,3.467,0.773,1.919,8.204
345,6.91,0.658,1.495,2.827,0.59,2.542,10.73,0.699,1.814,13.132
346,6.93,1.258,2.439,6.892,2.663,2.663,7.746,0.712,1.862,8.933
347,6.95,0.598,1.418,2.49,0.513,1.246,3.97,0.745,1.9,8.222
348,6.97,0.94,1.798,6.593,0.469,1.162,2.741,0.731,1.863,7.435
349,6.99,0.754,1.577,2.976,0.457,1.095,3.041,0.675,1.94,8.244
350,7.01,0.643,1.423,3.343,0.425,1.03,3.026,0.713,1.877,7.494
351,7.03,0.708,1.623,3.21,0.581,1.621,11.838,0.699,1.879,8.591
352,7.05,0.724,1.416,2.407,0.654,1.422,9.755,0.747,1.871,9.202
353,7.07,0.886,2.158,4.58,0.676,3.301,8.315,0.672,1.846,10.906
354,7.09,0.701,1.524,3.441,0.61,1.58,6.115,0.669,1.976,11.378
355,7.11,0.742,1.462,2.767,0.392,0.922,3.326,0.716,2.045,9.313
356,7.13,0.805,1.645,2.972,0.362,0.887,2.932,0.752,1.964,7.478
357,7.15,0.818,1.781,4.289,0.423,0.978,2.463,0.697,1.961,19.016
358,7.17,0.71,1.487,2.847,0.352,1.018,2.669,0.721,2.033,9.638
359,7.19,0.66,1.431,3.481,0.45,1.38,7.741,0.748,1.918,8.435
360,7.21,0.888,1.878,8.045,0.466,1.344,3.011,0.722,2.103,11.764
361,7.23,0.78,1.688,3.335,0.472,1.118,3.9,0.694,1.948,8.055
362,7.25,0.708,1.767,3.211,0.45,1.257,2.91,0.727,1.816,7.623
363,7.27,1.248,2.325,5.037,0.397,0.997,2.483,0.741,2.205,22.85
364,7.29,0.627,1.552,3.063,0.636,1.642,3.602,0.701,2.092,12.247
365,7.31,1.421,2.697,7.649,0.535,1.501,4.339,0.691,1.95,8.469
366,7.33,0.649,1.433,2.715,1.095,3.046,6.214,0.744,1.965,9.512
367,7.35,1.287,2.439,3.802,0.447,1.234,4.357,0.724,1.912,7.772
368,7.37,0.604,1.441,2.773,0.399,0.968,2.512,0.707,1.96,12.451
369,7.39,0.944,1.859,5.074,0.471,1.155,3.866,0.79,2.071,6.918
370,7.41,0.914,2.05,6.615,0.454,1.021,2.508,0.753,2.101,7.56
371,7.43,0.639,1.534,3.056,0.542,1.143,2.796,0.733,1.942,13.324
372,7.45,0.817,1.863,4.043,0.828,2.115,4.979,0.8,2.044,9.797
373,7.47,0.665,1.392,2.752,0.925,2.19,11.288,0.732,2.057,7.431
374,7.49,1.748,9.74,10.117,0.817,2.419,7.633,0.742,2.038,11.106
375,7.51,2.089,7.529,9.924,0.699,1.95,5.273,0.809,2.015,8.689
376,7.53,0.505,1.258,2.631,0.532,1.247,4.042,0.73,2.04,8.353
377,7.55,1.019,2.103,3.478,0.374,0.927,2.927,0.785,1.968,7.503
378,7.57,0.762,1.651,3.063,0.401,0.969,2.864,0.829,2.058,10.188
379,7.59,1.035,2.48,9.056,0.369,0.911,2.267,0.742,2.03,9.315
380,7.61,0.624,1.596,3.377,0.385,0.994,2.581,0.815,2.164,11.346
381,7.63,0.666,1.45,3.262,0.549,1.394,4.093,0.775,2.269,13.322
382,7.65,0.838,1.579,3.067,0.433,1.509,5.275,0.726,2.015,12.942
383,7.67,1.053,2.205,4.678,0.515,1.243,2.685,0.857,1.996,7.575
384,7.69,0.686,1.424,3.601,0.562,1.469,7.614,0.764,2.032,12.699
385,7.71,0.707,1.679,3.874,0.439,1.05,2.959,0.82,2.038,9.233
386,7.73,0.905,2.125,3.304,0.43,1.255,3.872,0.881,2.188,8.539
387,7.75,0.818,1.697,3.454,0.949,3.38,4.163,0.762,2.045,11.477
388,7.77,0.964,2.134,4.427,0.454,1.534,2.855,0.836,2.103,7.145
389,7.79,0.613,1.503,3.398,0.489,1.281,5.685,0.815,2.249,13.14
390,7.81,0.736,1.534,3.108,0.459,1.238,5.368,0.778,2.112,9.528
391,7.83,0.789,1.973,3.582,0.372,0.938,2.604,0.833,2.078,11.221
392,7.85,0.744,1.591,3.869,0.423,0.954,3.355,0.769,2.174,11.238
393,7.87,0.862,1.741,3.192,0.491,1.096,4.548,0.852,1.975,8.228
394,7.89,0.873,2.288,5.593,0.441,1.116,3.991,0.779,2.251,24.537
395,7.91,0.597,1.402,3.286,0.591,1.702,6.757,0.801,2.121,8.091
396,7.93,1.023,2.06,7.411,1.107,2.339,7.085,0.828,2.074,15.52
397,7.95,0.686,1.597,2.902,1.823,3.871,7.501,0.741,2.007,10.166
398,7.97,0.738,1.805,6.332,0.685,1.809,8.924,0.848,1.988,8.192
399,7.99,2.066,9.814,9.814,0.932,2.803,8.911,0.766,2.294,8.756
400,8.01,0.57,1.314,2.455,0.533,1.21,3.339,0.796,2.083,7.961
401,8.03,0.629,1.499,3.042,0.447,1.112,2.636,0.788,1.947,7.085
402,8.05,1.042,2.078,4.333,0.403,1.056,3.464,0.78,2.035,9.342
403,8.07,0.819,1.948,3.312,0.428,1.125,3.206,0.836,2.027,9.408
404,8.09,0.914,1.783,3.534,0.388,1.076,7.661,0.729,1.936,8.724
405,8.11,0.805,2.051,4.007,0.496,1.267,3.932,0.818,1.987,8.502
406,8.13,0.691,1.582,3.077,0.736,1.802,11.407,0.73,2.01,8.407
407,8.15,1.115,1.946,3.356,0.64,2.326,6.632,0.819,1.928,6.817
408,8.17,1.116,2.758,8.458,0.602,2.024,8.557,0.719,1.947,8.157
409,8.19,0.88,1.829,3.358,0.642,1.296,5.229,0.789,2.049,7.19
410,8.21,1.253,3.268,5.445,0.505,1.225,7.157,0.763,2.043,7.554
411,8.23,0.998,2.342,8.68,0.406,1.018,4.311,0.795,1.911,6.747
412,8.25,0.747,1.612,2.547,0.466,1.147,3.694,0.791,1.934,6.734
413,8.27,1.404,6.31,8.024,0.474,1.16,7.316,0.769,2.069,10.165
414,8.29,1.319,2.041,3.723,0.444,1.631,4.763,0.797,2.003,8.167
415,8.31,0.71,1.647,2.553,0.523,1.207,4.609,0.728,1.949,9.435
416,8.33,0.905,1.937,3.56,0.508,1.405,4.723,0.793,1.954,6.857
417,8.35,0.783,2.024,4.371,0.346,0.934,2.539,0.731,1.989,9.643
418,8.37,0.826,1.978,4.058,0.406,0.923,2.211,0.831,1.913,8.655
419,8.39,0.888,1.83,4.924,0.474,1.056,4.36,0.752,2.053,13.397
420,8.41,0.964,2.43,5.853,0.489,1.184,3.576,0.799,1.867,7.589
421,8.43,0.93,2.161,6.354,0.41,1.127,9.295,0.709,1.914,11.621
422,8.45,0.597,1.485,3.197,0.643,4.164,5.12,0.785,1.992,8.357
423,8.47,0.691,1.601,3.452,1.044,2.169,6.087,0.701,1.888,9.087
424,8.49,1.059,2.058,3.344,0.69,2.32,8.317,0.792,2.029,11.231
425,8.51,0.819,1.85,3.77,0.63,1.762,7.695,0.734,2.007,8.844
426,8.53,0.836,1.899,8.141,0.613,1.812,11.92,0.859,2.153,8.534
427,8.55,0.876,2.061,4.17,0.513,1.425,3.636,0.707,1.868,7.296
428,8.57,0.575,1.474,3.543,0.456,1.412,4.596,0.836,2.1,7.934
429,8.59,0.732,1.78,4.494,0.53,1.949,7.855,0.746,2.161,54.132
430,8.61,0.988,2.014,3.857,0.575,1.303,5.004,0.82,2.332,12.993
431,8.63,0.77,1.785,8.762,0.513,1.437,6.107,0.744,2.046,9.895
432,8.65,0.875,2.29,3.15,0.496,1.378,4.356,0.822,2.131,8.244
433,8.67,0.792,1.684,3.9,0.597,1.498,6.426,0.712,2.182,14.957
434,8.69,0.855,2.07,4.928,0.918,2.735,6.264,0.867,2.256,15.502
435,8.71,0.722,1.65,3.176,1.047,3.774,8.315,0.717,2.173,14.163
436,8.73,0.763,1.826,4.524,0.695,2.102,8.202,0.87,2.402,12.52
437,8.75,5.538,6.906,9.809,0.639,2.047,7.193,0.767,2.311,11.654
438,8.77,0.706,1.827,3.383,0.547,1.236,9.272,0.827,2.148,10.517
439,8.79,0.618,1.521,3.673,0.487,1.149,2.51,0.768,2.415,8.71
440,8.81,1.717,2.907,8.084,0.371,0.917,3.303,0.831,2.432,10.825
441,8.83,0.76,1.87,3.887,0.378,0.961,2.85,0.792,2.268,31.991
442,8.85,0.74,1.666,3.65,0.45,1.164,3.984,0.827,2.561,14.979
443,8.87,1.529,3.015,7.903,0.425,1.099,4.899,0.826,2.889,54.168
444,8.89,2.123,7.59,9.496,0.402,1.062,2.989,0.84,2.17,9.434
445,8.91,0.68,1.595,3.883,0.561,1.475,3.091,0.792,2.401,22.134
446,8.93,0.722,2.112,5.468,0.776,4.147,5.589,0.782,2.065,10.91
447,8.95,1.528,3.418,5.293,0.379,0.963,2.773,0.867,2.324,11.621
448,8.97,0.742,1.791,5.333,0.411,1.091,2.519,0.829,2.498,54.696
449,8.99,0.834,1.83,3.518,0.523,1.174,3.006,0.865,2.371,11.795
450,9.01,1.158,2.267,5.023,0.598,1.41,3.103,0.823,2.431,59.094
451,9.03,1.267,6.51,10.642,0.464,1.362,2.898,0.875,2.453,15.062
452,9.05,0.78,1.884,4.619,0.523,1.423,3.396,0.789,2.615,56.797
453,9.07,0.662,1.722,2.907,0.72,4.305,11.973,0.89,2.416,19.171
454,9.09,1.023,2.017,4.783,0.738,2.297,9.037,0.787,2.256,55.096
455,9.11,0.961,2.187,6.067,0.53,1.524,4.67,0.944,2.466,11.283
456,9.13,0.882,1.799,2.61,1.332,3.212,8.624,0.845,2.666,35.296
457,9.15,0.962,2.08,9.2,0.559,1.628,9.133,0.923,2.41,15.321
458,9.17,1.5,7.806,10.888,0.511,1.263,4.178,0.936,2.481,54.366
459,9.19,0.7,1.684,4.624,0.391,0.997,2.541,0.875,2.426,8.853
460,9.21,0.578,1.427,3.537,0.423,1.003,3.662,0.943,2.44,17.44
461,9.23,0.932,1.945,4.554,0.534,1.146,2.9,0.787,2.394,9.925
462,9.25,0.916,1.864,3.81,0.825,1.809,2.624,0.939,2.291,12.469
463,9.27,1.08,2.427,5.415,0.55,1.501,4.381,0.874,2.84,38.384
464,9.29,0.815,2.006,3.618,0.577,1.458,11.355,0.895,2.485,17.938
465,9.31,0.918,2.039,3.625,0.836,2.232,4.788,0.931,2.531,11.895
466,9.33,0.693,1.559,4.119,1.067,2.62,6.164,0.909,2.365,11.207
467,9.35,0.991,2.237,6.628,0.998,2.359,4.841,0.954,2.499,12.031
468,9.37,0.59,1.4,2.944,1.023,4.979,9.101,0.879,2.443,13.42
469,9.39,0.898,1.969,8.179,0.85,2.69,5.407,0.986,2.526,20.344
470,9.41,1.037,2.349,7.119,0.725,2.879,8.885,0.884,2.538,14.396
471,9.43,1.393,2.53,6.783,0.654,1.445,4.272,0.935,2.347,9.175
472,9.45,0.635,1.649,3.394,0.464,1.103,2.647,1.003,3.12,13.075
473,9.47,0.736,1.988,7.952,0.431,1.018,2.83,0.911,2.725,58.001
474,9.49,1.092,2.348,3.513,0.408,1.054,3.616,1.061,2.699,14.0
475,9.51,1.029,2.173,3.346,0.407,1.11,3.859,0.882,2.675,14.517
476,9.53,0.766,1.962,3.904,0.427,1.301,7.168,1.004,2.66,15.801
477,9.55,0.893,2.117,3.818,0.487,1.332,3.607,1.041,2.809,9.193
478,9.57,1.122,2.635,5.418,0.431,1.31,3.586,0.967,2.805,12.454
479,9.59,0.863,2.076,4.615,0.804,2.183,4.923,0.993,2.599,12.352
480,9.61,0.666,1.577,3.637,1.053,2.617,4.785,0.952,2.982,14.217
481,9.63,0.794,1.931,6.197,0.73,3.081,11.731,1.026,2.436,40.151
482,9.65,0.921,2.269,4.537,0.451,1.333,4.755,1.026,2.788,14.876
483,9.67,0.904,2.241,4.127,0.523,1.452,3.545,0.918,2.562,56.734
484,9.69,0.826,2.17,3.694,0.539,1.416,5.387,1.048,2.701,15.074
485,9.71,0.808,1.613,3.705,0.606,1.614,7.539,0.952,2.597,11.87
486,9.73,1.057,2.229,4.74,0.791,1.712,2.652,1.004,3.324,23.121
487,9.75,3.795,9.822,11.165,0.498,1.313,2.472,1.054,3.748,33.154
488,9.77,0.729,2.562,3.848,0.434,1.241,5.912,0.945,3.482,37.13
489,9.79,0.612,1.463,3.834,1.116,3.375,11.899,1.032,2.815,14.599
490,9.81,0.923,2.885,6.689,0.699,1.83,11.75,0.951,2.574,40.681
491,9.83,1.268,2.737,5.134,0.393,1.193,3.389,0.987,3.374,14.484
492,9.85,0.729,1.762,3.276,0.43,1.297,3.076,1.142,2.72,39.532
493,9.87,1.008,3.051,4.198,0.568,1.446,3.796,0.918,2.633,9.965
494,9.89,0.976,1.952,4.164,0.606,1.357,5.881,1.035,3.39,56.378
495,9.91,2.028,7.74,10.643,0.42,1.032,2.954,1.019,2.542,23.619
496,9.93,0.741,1.789,6.412,0.37,0.895,2.969,0.888,2.783,54.142
497,9.95,0.612,1.68,3.605,0.398,0.932,2.454,1.018,2.923,10.9
498,9.97,0.651,1.602,3.52,0.522,1.325,3.129,1.045,2.847,10.588
499,9.99,1.204,2.304,5.179,0.657,1.336,4.152,0.935,3.162,39.881

